Subpixel-Precise Tracking of Rigid Objects in Real-time

We present a novel object tracking scheme that can track rigid objects in real time. The approach uses subpixel-precise image edges to track objects with high accuracy. It can determine the object position, scale, and rotation with subpixel-precision at around 80fps. The tracker returns a reliable score for each frame and is capable of self diagnosing a tracking failure. Furthermore, the choice of the similarity measure makes the approach inherently robust against occlusion, clutter, and nonlinear illumination changes. We evaluate the method on sequences from rigid objects from the OTB-2015 and VOT2016 dataset and discuss its performance. The evaluation shows that the tracker is more accurate than state-of-the-art real-time trackers while being equally robust.

==> avg_overlap_kcf.txt <==
x_0 f(x)
# Comment
1	0.829705
2	0.877218
3	0.477154
4	0.807221
5	0.890787
6	0.779744
7	0.0330546
8	0.161132
9	0.287304
10	0.593293
11	0.0405026
12	0.649438
13	0.729712
14	0.636331
15	0.750756
16	0.742853
17	0.29429
18	0.0427546
19	0.860155
20	0.809728
21	0.338382
22	0.351978
23	0.0734809
24	0.326615
25	0.545588
26	0.497021

==> avg_overlap_names.txt <==
x_0 f(x)
# Comment
1	'BlurCar1'
2	'BlurCar2'
3	'BlurCar3'
4	'BlurCar4'
5	'BlurFace'
6	'BlurOwl'
7	'Box'
8	'Car1'
9	'Car24'
10	'Car2'
11	'Car4'
12	'CarDark'
13	'Deer'
14	'Dog1'
15	Doll'
16	'FaceOcc1'
17	'Fish'
18	'Jumping'
19	'Man'
20	'Mhyang'
21	'Rubik'
22	'Suv'
23	'Toy'
24	'Tunnel'
25	'Vase'
26	'Wiper'


==> avg_overlap_sm.txt <==
x_0 f(x)
# Comment
1	0.627738
2	0.816167
3	0.82065
4	0.763673
5	0.836719
6	0.747323
7	0.652505
8	0.552288
9	0.839668
10	0.924004
11	0.818045
12	0.820801
13	0.494704
14	0.749064
15	0.510701
16	0.730326
17	0.207987
18	0.636671
19	0.856752
20	0.818824
21	0.538689
22	0.706213
23	0.485835
24	0.718923
25	0.540032
26	0.630029

==> avg_overlap_staple.txt <==
x_0 f(x)
# Comment
1	0.528107
2	0.892015
3	0.832717
4	0.889306
5	0.850424
6	0.427699
7	0.356067
8	0.671598
9	0.443823
10	0.862785
11	0.876559
12	0.881227
13	0.63925
14	0.821428
15	0.840971
16	0.794733
17	0.787069
18	0.252884
19	0.858517
20	0.782496
21	0.638971
22	0.839918
23	0.652365
24	0.824629
25	0.582058
26	0.257159

==> overlap_kcf.dat <==
x_0 f(x)
# Comment
1	0.972222
2	0.91846
3	0.885582
4	0.898153
5	0.929347
6	0.914079
7	0.946903
8	0.708794
9	0.852
10	0.711908
11	0.826798
12	0.877745
13	0.919911
14	0.903409
15	0.896135
16	0.928428
17	0.875
18	0.725745
19	0.718641
20	0.72244
21	0.729766
22	0.62937
23	0.679489
24	0.727513
25	0.783442
26	0.77702
27	0.850267
28	0.859659
29	0.834333
30	0.895212
31	0.880817
32	0.850093
33	0.789388
34	0.775895
35	0.72091
36	0.885948
37	0.825842
38	0.888581
39	0.849359
40	0.709216
41	0.763942
42	0.763507
43	0.794319
44	0.806522
45	0.792622
46	0.859659
47	0.792735
48	0.827503
49	0.842161
50	0.880259
51	0.780505
52	0.814013
53	0.880259
54	0.834458
55	0.842161
56	0.821887
57	0.745279
58	0.705502
59	0.814549
60	0.774854
61	0.78953
62	0.726881
63	0.756114
64	0.787351
65	0.80303
66	0.781711
67	0.810533
68	0.756925
69	0.839959
70	0.770703
71	0.681425
72	0.828125
73	0.780505
74	0.770349
75	0.787351
76	0.748235
77	0.731179
78	0.786184
79	0.718621
80	0.735722
81	0.766635
82	0.835084
83	0.804965
84	0.732895
85	0.713848
86	0.789272
87	0.784355
88	0.911684
89	0.871711
90	0.8491
91	0.821281
92	0.856417
93	0.766846
94	0.841588
95	0.766529
96	0.776367
97	0.770349
98	0.859504
99	0.78869
100	0.873188
101	0.868852
102	0.811461
103	0.814549
104	0.770349
105	0.80385
106	0.682696
107	0.753912
108	0.775556
109	0.703229
110	0.857011
111	0.820433
112	0.725034
113	0.737843
114	0.764488
115	0.820071
116	0.786461
117	0.792735
118	0.779521
119	0.807927
120	0.806873
121	0.742
122	0.730315
123	0.769497
124	0.780505
125	0.779739
126	0.813121
127	0.793753
128	0.792735
129	0.853659
130	0.835084
131	0.786316
132	0.813596
133	0.857011
134	0.880089
135	0.834708
136	0.887914
137	0.851537
138	0.815982
139	0.850267
140	0.806673
141	0.834458
142	0.90306
143	0.897858
144	0.853415
145	0.883253
146	0.870067
147	0.883253
148	0.813096
149	0.836517
150	0.800866
151	0.797777
152	0.928265
153	0.813062
154	0.7933
155	0.806873
156	0.751875
157	0.768116
158	0.864399
159	0.78953
160	0.783361
161	0.779466
162	0.781711
163	0.859211
164	0.829184
165	0.864399
166	0.857011
167	0.911697
168	0.864802
169	0.80771
170	0.762747
171	0.78953
172	0.763675
173	0.780294
174	0.815205
175	0.879842
176	0.814013
177	0.856483
178	0.786461
179	0.841652
180	0.7734
181	0.864802
182	0.813053
183	0.813121
184	0.802162
185	0.744482
186	0.794319
187	0.808631
188	0.852459
189	0.777104
190	0.798725
191	0.708556
192	0.619572
193	0.769497
194	0.832
195	0.830223
196	0.846774
197	0.814549
198	0.818343
199	0.82868
200	0.859659
201	0.836038
202	0.858777
203	0.937105
204	0.859801
205	0.808631
206	0.903336
207	0.89527
208	0.831307
209	0.888581
210	0.841652
211	0.835084
212	0.796313
213	0.880817
214	0.874851
215	0.821887
216	0.806522
217	0.814013
218	0.881514
219	0.800259
220	0.742297
221	0.834458
222	0.836968
223	0.827202
224	0.802906
225	0.817086
226	0.804808
227	0.780067
228	0.841843
229	0.787965
230	0.746429
231	0.745183
232	0.74721
233	0.716522
234	0.926955
235	0.945286
236	0.8676
237	0.869508
238	0.943925
239	0.86248
240	0.832323
241	0.763942
242	0.869692
243	0.817086
244	0.861786
245	0.909956
246	0.839498
247	0.863644
248	0.841279
249	0.894904
250	0.919091
251	0.845119
252	0.686667
253	0.810226
254	0.768048
255	0.692437
256	0.580691
257	0.75907
258	0.971518
259	0.750193
260	0.738351
261	0.735227
262	0.788338
263	0.792766
264	0.886461
265	0.877129
266	0.697805
267	0.900665
268	0.935703
269	0.902112
270	0.910884
271	0.844565
272	0.80781
273	0.800964
274	0.774703
275	0.908466
276	0.829068
277	0.799845
278	0.916682
279	0.836745
280	0.859646
281	0.785282
282	0.786172
283	0.836201
284	0.79295
285	0.859216
286	0.821335
287	0.856846
288	0.556557
289	0.75
290	0.892412
291	0.816712
292	0.699294
293	0.765834
294	0.816712
295	0.725084
296	0.821606
297	0.883306
298	0.875247
299	0.900524
300	0.814566
301	0.865914
302	0.721785
303	0.721785
304	0.84241
305	0.851064
306	0.899826
307	0.89868
308	0.827759
309	0.812141
310	0.856569
311	0.849421
312	0.898021
313	0.916667
314	0.83502
315	0.848522
316	0.826101
317	0.924176
318	0.881199
319	0.857588
320	0.76408
321	0.813609
322	0.820088
323	0.735067
324	0.812808
325	0.80514
326	0.807274
327	0.791493
328	0.799935
329	0.889207
330	0.884956
331	0.873786
332	0.874662
333	0.881252
334	0.779508
335	0.863636
336	0.88973
337	0.803419
338	0.794081
339	0.802533
340	0.801788
341	0.849736
342	0.870091
343	0.882381
344	0.881433
345	0.885898
346	0.906542
347	0.873358
348	0.807212
349	0.888528
350	0.906542
351	0.841239
352	0.922722
353	0.880185
354	0.83386
355	0.840347
356	0.897967
357	0.847237
358	0.869862
359	0.826423
360	0.896792
361	0.851991
362	0.853333
363	0.847111
364	0.877714
365	0.869615
366	0.861942
367	0.837416
368	0.80629
369	0.864533
370	0.819835
371	0.87156
372	0.845505
373	0.735632
374	0.641907
375	0.959596
376	0.75528
377	0.799355
378	0.775758
379	0.803022
380	0.817778
381	0.80402
382	0.785445
383	0.747515
384	0.805172
385	0.833522
386	0.87196
387	0.846281
388	0.861953
389	0.822857
390	0.8
391	0.904239
392	0.861304
393	0.792198
394	0.876567
395	0.812439
396	0.867925
397	0.742749
398	0.833081
399	0.844604
400	0.679397
401	0.613949
402	0.718992
403	0.74895
404	0.793692
405	0.662485
406	0.755163
407	0.834862
408	0.773738
409	0.826403
410	0.824062
411	0.728563
412	0.673962
413	0.624708
414	0.779519
415	0.825015
416	0.729412
417	0.81138
418	0.891017
419	0.856752
420	0.891229
421	0.873786
422	0.919012
423	0.784701
424	0.822692
425	0.899978
426	0.901372
427	0.80717
428	0.790966
429	0.731282
430	0.803933
431	0.841672
432	0.842222
433	0.766413
434	0.761752
435	0.721538
436	0.745072
437	0.73657
438	0.803046
439	0.795544
440	0.80531
441	0.737705
442	0.610402
443	0.691338
444	0.764816
445	0.77193
446	0.847732
447	0.876244
448	0.834591
449	0.783158
450	0.673436
451	0.775545
452	0.876807
453	0.765843
454	0.833711
455	0.910561
456	0.817661
457	0.73581
458	0.606293
459	0.776407
460	0.653629
461	0.563636
462	0.676471
463	0.781798
464	0.71425
465	0.720202
466	0.821429
467	0.858109
468	0.855292
469	0.856575
470	0.854461
471	0.873786
472	0.849443
473	0.807634
474	0.849443
475	0.876007
476	0.866032
477	0.834591
478	0.788717
479	0.787329
480	0.822419
481	0.871751
482	0.677363
483	0.772642
484	0.830797
485	0.783732
486	0.837766
487	0.866481
488	0.73125
489	0.730957
490	0.773152
491	0.871405
492	0.840561
493	0.733665
494	0.781798
495	0.769009
496	0.749017
497	0.733013
498	0.780445
499	0.8744
500	0.823173
501	0.864417
502	0.858491
503	0.857542
504	0.864242
505	0.890972
506	0.807703
507	0.643841
508	0.560865
509	0.665733
510	0.795759
511	0.715624
512	0.739837
513	0.810227
514	0.858491
515	0.704082
516	0.491058
517	0.888963
518	0.70348
519	0.602366
520	0.545385
521	0.766236
522	0.851815
523	0.684211
524	0.839336
525	0.841515
526	0.874474
527	0.876244
528	0.939185
529	0.907011
530	0.91029
531	0.8999
532	0.867925
533	0.890224
534	0.887246
535	0.810481
536	0.909342
537	0.851436
538	0.754444
539	0.650788
540	0.719368
541	0.907317
542	0.865072
543	0.856122
544	0.834427
545	0.816786
546	0.844234
547	0.875759
548	0.853402
549	0.909644
550	0.884578
551	0.898967
552	0.882815
553	0.948334
554	0.89261
555	0.908693
556	0.854369
557	0.844027
558	0.890972
559	0.892281
560	0.958333
561	0.893073
562	0.957223
563	0.915381
564	0.93617
565	0.947917
566	0.939185
567	0.875996
568	0.939185
569	0.908828
570	0.92663
571	0.821918
572	0.898652
573	0.938158
574	0.849533
575	0.8744
576	0.929081
577	0.958119
578	0.900925
579	0.874474
580	0.862563
581	0.851665
582	0.891276
583	0.854371
584	0.890051
585	0.926423
586	0.90742
587	0.827084
588	0.837838
589	0.879807
590	0.892281
591	0.860037
592	0.908693
593	0.900925
594	0.910685
595	0.891237
596	0.928668
597	0.855556
598	0.855734
599	0.900925
600	0.853499
601	0.885804
602	0.841263
603	0.880774
604	0.825166
605	0.86402
606	0.885314
607	0.861606
608	0.885701
609	0.904979
610	0.86701
611	0.864423
612	0.8297
613	0.837726
614	0.907009
615	0.858842
616	0.871811
617	0.859427
618	0.830118
619	0.843206
620	0.804162
621	0.888692
622	0.877153
623	0.87921
624	0.936849
625	0.857613
626	0.87938
627	0.936842
628	0.792712
629	0.89879
630	0.866697
631	0.877593
632	0.869038
633	0.849478
634	0.862525
635	0.899789
636	0.915381
637	0.869739
638	0.857235
639	0.787413
640	0.802969
641	0.937486
642	0.864306
643	0.798272
644	0.812416
645	0.93
646	0.851604
647	0.869096
648	0.888057
649	0.850382
650	0.867094
651	0.886853
652	0.84243
653	0.846939
654	0.927891
655	0.735245
656	0.614815
657	0.84
658	0.80531
659	0.80096
660	0.903226
661	0.947676
662	0.82512
663	0.862175
664	0.850067
665	0.919564
666	0.915381
667	0.851518
668	0.826625
669	0.917087
670	0.885675
671	0.916001
672	0.907072
673	0.902329
674	0.843812
675	0.901732
676	0.919564
677	0.890051
678	0.880722
679	0.857051
680	0.864038
681	0.802146
682	0.804818
683	0.870871
684	0.857208
685	0.82913
686	0.838665
687	0.936842
688	0.873096
689	0.935901
690	0.908747
691	0.867045
692	0.796217
693	0.806863
694	0.908462
695	0.84519
696	0.888107
697	0.891561
698	0.847153
699	0.909796
700	0.83871
701	0.890127
702	0.977778
703	0.92938
704	0.821577
705	0.917717
706	0.836397
707	0.899761
708	0.898618
709	0.888396
710	0.956989
711	0.917038
712	0.896697
713	0.841727
714	0.937071
715	0.926207
716	0.794264
717	0.842134
718	0.91815
719	0.91815
720	0.928359
721	0.917913
722	0.894737
723	0.887041
724	0.899761
725	0.858491
726	0.916455
727	0.819738
728	0.897753
729	0.820513
730	0.879121
731	0.906857
732	0.885549
733	0.893617
734	0.924941
735	0.90458
736	0.914199
737	0.901832
738	0.922497
739	0.889939
740	0.8925
741	0.837717


==> overlap_sm.dat <==
x_0 f(x)
# Comment
1	0.981658
2	0.920672
3	0.87493
4	0.915927
5	0.892776
6	0.914079
7	0.913022
8	0.76198
9	0.78852
10	0.798597
11	0.797626
12	0.911996
13	0.939416
14	0.918155
15	0.865539
16	0.95615
17	0.841969
18	0.0
19	0.827506
20	0.806241
21	0.0
22	0.0
23	0.0
24	0.83623
25	0.836539
26	0.821268
27	0.887491
28	0.818392
29	0.945452
30	0.911215
31	0.861032
32	0.778341
33	0.826013
34	0.0
35	0.0
36	0.932474
37	0.837175
38	0.887471
39	0.843578
40	0.0
41	0.0
42	0.809765
43	0.799529
44	0.819058
45	0.789774
46	0.86159
47	0.0
48	0.846061
49	0.85003
50	0.83539
51	0.780505
52	0.814232
53	0.876463
54	0.819163
55	0.797896
56	0.804017
57	0.723785
58	0.691937
59	0.809426
60	0.769145
61	0.774846
62	0.710619
63	0.740965
64	0.772496
65	0.804329
66	0.764984
67	0.0
68	0.778861
69	0.860347
70	0.848191
71	0.67271
72	0.747173
73	0.879059
74	0.7482
75	0.765705
76	0.710924
77	0.711996
78	0.74472
79	0.714651
80	0.708884
81	0.740667
82	0.830732
83	0.803223
84	0.0
85	0.0
86	0.740305
87	0.786272
88	0.870873
89	0.906854
90	0.831315
91	0.832497
92	0.81531
93	0.0
94	0.824871
95	0.738226
96	0.806083
97	0.76232
98	0.873821
99	0.728812
100	0.853001
101	0.858548
102	0.794928
103	0.0
104	0.0
105	0.810259
106	0.0
107	0.686813
108	0.769772
109	0.0
110	0.0
111	0.817706
112	0.0
113	0.0
114	0.796532
115	0.843575
116	0.0
117	0.792735
118	0.761731
119	0.807927
120	0.788096
121	0.716067
122	0.727559
123	0.769497
124	0.0
125	0.68327
126	0.785944
127	0.0
128	0.0
129	0.773837
130	0.843628
131	0.0
132	0.0
133	0.813029
134	0.879527
135	0.782193
136	0.852857
137	0.860183
138	0.806672
139	0.836516
140	0.749312
141	0.817514
142	0.938443
143	0.852367
144	0.611692
145	0.73874
146	0.824686
147	0.726143
148	0.77566
149	0.0
150	0.729479
151	0.745256
152	0.939716
153	0.807217
154	0.740912
155	0.776207
156	0.757482
157	0.787302
158	0.858263
159	0.793077
160	0.749948
161	0.791908
162	0.780657
163	0.878344
164	0.810069
165	0.877136
166	0.833526
167	0.931085
168	0.874167
169	0.850038
170	0.781798
171	0.785983
172	0.0
173	0.803737
174	0.826615
175	0.874795
176	0.825422
177	0.850923
178	0.795506
179	0.850726
180	0.724759
181	0.859674
182	0.650473
183	0.84322
184	0.795027
185	0.722226
186	0.801385
187	0.808777
188	0.853442
189	0.779901
190	0.810379
191	0.684691
192	0.714054
193	0.765832
194	0.830179
195	0.808214
196	0.819852
197	0.741749
198	0.788271
199	0.796367
200	0.842435
201	0.800648
202	0.891769
203	0.908547
204	0.873164
205	0.729149
206	0.953251
207	0.871863
208	0.816814
209	0.824524
210	0.876286
211	0.925619
212	0.0
213	0.811264
214	0.860608
215	0.750126
216	0.0
217	0.0
218	0.864724
219	0.728717
220	0.0
221	0.832809
222	0.816514
223	0.801858
224	0.817047
225	0.748894
226	0.739519
227	0.758621
228	0.749414
229	0.0
230	0.69138
231	0.74713
232	0.742669
233	0.0
234	0.0
235	0.892773
236	0.936246
237	0.881862
238	0.912365
239	0.824802
240	0.823155
241	0.68257
242	0.859463
243	0.747274
244	0.904773
245	0.866123
246	0.825549
247	0.886043
248	0.740761
249	0.0
250	0.748531
251	0.0
252	0.0
253	0.0
254	0.817402
255	0.0
256	0.0
257	0.775935
258	0.9223
259	0.732334
260	0.723601
261	0.710462
262	0.824097
263	0.838399
264	0.865276
265	0.0
266	0.611882
267	0.875958
268	0.888557
269	0.84794
270	0.808163
271	0.829417
272	0.783659
273	0.777095
274	0.685764
275	0.912081
276	0.804523
277	0.80295
278	0.90098
279	0.817576
280	0.859646
281	0.83404
282	0.768773
283	0.811282
284	0.744689
285	0.829108
286	0.79367
287	0.790374
288	0.0
289	0.745076
290	0.852218
291	0.791898
292	0.0
293	0.0
294	0.0
295	0.0
296	0.0
297	0.89301
298	0.842825
299	0.805394
300	0.0
301	0.851832
302	0.695465
303	0.697725
304	0.813564
305	0.855611
306	0.847444
307	0.768113
308	0.72154
309	0.777523
310	0.869689
311	0.747319
312	0.811466
313	0.809585
314	0.781308
315	0.819331
316	0.762099
317	0.803693
318	0.857486
319	0.827183
320	0.673709
321	0.735046
322	0.79214
323	0.732114
324	0.742049
325	0.753985
326	0.0
327	0.0
328	0.623788
329	0.868865
330	0.737384
331	0.800985
332	0.834464
333	0.853517
334	0.0
335	0.0
336	0.0
337	0.0
338	0.0
339	0.0
340	0.0
341	0.0
342	0.0
343	0.0
344	0.0
345	0.0
346	0.796501
347	0.884061
348	0.741844
349	0.85289
350	0.842974
351	0.764513
352	0.802475
353	0.802222
354	0.798176
355	0.769082
356	0.832553
357	0.735101
358	0.902768
359	0.774765
360	0.826509
361	0.871785
362	0.811944
363	0.76498
364	0.913237
365	0.863132
366	0.848342
367	0.790438
368	0.728455
369	0.798114
370	0.712728
371	0.0
372	0.824771
373	0.0
374	0.0
375	0.0
376	0.0
377	0.672184
378	0.671717
379	0.788169
380	0.640774
381	0.750941
382	0.791706
383	0.711364
384	0.723078
385	0.791322
386	0.810732
387	0.805631
388	0.776258
389	0.762054
390	0.772616
391	0.873555
392	0.0
393	0.0
394	0.74406
395	0.837228
396	0.825448
397	0.640593
398	0.853261
399	0.0
400	0.0
401	0.0
402	0.0
403	0.0
404	0.0
405	0.0
406	0.0
407	0.0
408	0.0
409	0.0
410	0.0
411	0.0
412	0.0
413	0.0
414	0.0
415	0.750757
416	0.0
417	0.744865
418	0.846924
419	0.743485
420	0.760241
421	0.857667
422	0.852073
423	0.791962
424	0.819831
425	0.891129
426	0.775975
427	0.685714
428	0.752658
429	0.0
430	0.728895
431	0.756837
432	0.742698
433	0.691775
434	0.0
435	0.730964
436	0.747553
437	0.698228
438	0.810655
439	0.772663
440	0.76774
441	0.691398
442	0.0
443	0.0
444	0.68526
445	0.688231
446	0.687012
447	0.805303
448	0.0
449	0.0
450	0.0
451	0.0
452	0.782902
453	0.0
454	0.705049
455	0.732712
456	0.0
457	0.0
458	0.0
459	0.689447
460	0.0
461	0.0
462	0.0
463	0.0
464	0.0
465	0.604966
466	0.72085
467	0.807482
468	0.83731
469	0.815463
470	0.835688
471	0.701263
472	0.814566
473	0.825037
474	0.789399
475	0.845335
476	0.0
477	0.0
478	0.0
479	0.727384
480	0.812578
481	0.820463
482	0.0
483	0.0
484	0.754645
485	0.724252
486	0.828902
487	0.0
488	0.0
489	0.0
490	0.0
491	0.867601
492	0.810932
493	0.661808
494	0.700658
495	0.773932
496	0.0
497	0.0
498	0.0
499	0.731201
500	0.687791
501	0.764902
502	0.776549
503	0.699184
504	0.0
505	0.0
506	0.714056
507	0.565957
508	0.503769
509	0.59057
510	0.708747
511	0.642857
512	0.672088
513	0.714581
514	0.785845
515	0.618301
516	0.62197
517	0.731055
518	0.622101
519	0.551816
520	0.4891
521	0.741143
522	0.786062
523	0.0
524	0.861911
525	0.842697
526	0.0
527	0.0
528	0.0
529	0.0
530	0.763079
531	0.83892
532	0.773686
533	0.877563
534	0.0
535	0.795564
536	0.809795
537	0.0
538	0.0
539	0.0
540	0.0
541	0.855187
542	0.0
543	0.0
544	0.0
545	0.0
546	0.0
547	0.72734
548	0.703637
549	0.867378
550	0.792372
551	0.755762
552	0.733491
553	0.749253
554	0.821319
555	0.868442
556	0.0
557	0.0
558	0.0
559	0.826541
560	0.786191
561	0.722181
562	0.876518
563	0.887408
564	0.893925
565	0.836416
566	0.821683
567	0.781224
568	0.827398
569	0.869352
570	0.872796
571	0.833406
572	0.791601
573	0.7984
574	0.783022
575	0.79454
576	0.869436
577	0.881234
578	0.831209
579	0.833755
580	0.823183
581	0.764865
582	0.827871
583	0.868905
584	0.862113
585	0.871332
586	0.747261
587	0.765204
588	0.0
589	0.827368
590	0.813091
591	0.776561
592	0.811553
593	0.700876
594	0.0
595	0.850409
596	0.862096
597	0.736182
598	0.866169
599	0.838662
600	0.835411
601	0.866286
602	0.942801
603	0.78044
604	0.833996
605	0.825561
606	0.894595
607	0.862841
608	0.779461
609	0.825421
610	0.880204
611	0.878807
612	0.867131
613	0.860103
614	0.883896
615	0.876884
616	0.954797
617	0.873076
618	0.828263
619	0.901533
620	0.852976
621	0.910381
622	0.914104
623	0.935589
624	0.745605
625	0.885996
626	0.831993
627	0.820455
628	0.870537
629	0.888193
630	0.863032
631	0.871878
632	0.862536
633	0.752368
634	0.80198
635	0.0
636	0.848847
637	0.90123
638	0.775669
639	0.881864
640	0.848544
641	0.876053
642	0.769176
643	0.793072
644	0.826041
645	0.847065
646	0.742803
647	0.808449
648	0.853007
649	0.851261
650	0.863317
651	0.886001
652	0.886905
653	0.865385
654	0.819426
655	0.64985
656	0.648696
657	0.837597
658	0.711771
659	0.0
660	0.810501
661	0.843547
662	0.877056
663	0.805577
664	0.804507
665	0.785574
666	0.864754
667	0.812198
668	0.860513
669	0.79303
670	0.879489
671	0.815297
672	0.832049
673	0.755565
674	0.840467
675	0.77858
676	0.848495
677	0.815114
678	0.0
679	0.0
680	0.81088
681	0.785183
682	0.0
683	0.0
684	0.0
685	0.0
686	0.0
687	0.0
688	0.0
689	0.833175
690	0.0
691	0.0
692	0.0
693	0.805939
694	0.716543
695	0.0
696	0.779266
697	0.749324
698	0.750241
699	0.752265
700	0.747908
701	0.773234
702	0.846878
703	0.0
704	0.741654
705	0.793488
706	0.641843
707	0.0
708	0.0
709	0.785714
710	0.829722
711	0.837677
712	0.85095
713	0.782032
714	0.785347
715	0.842806
716	0.765058
717	0.805364
718	0.832323
719	0.0
720	0.784126
721	0.763956
722	0.851391
723	0.81773
724	0.790372
725	0.754612
726	0.0
727	0.712942
728	0.798631
729	0.806001
730	0.68158
731	0.0
732	0.0
733	0.669599
734	0.871271
735	0.936548
736	0.829581
737	0.823746
738	0.804863
739	0.84672
740	0.870382
741	0.822488



==> overlap_staple.dat <==
x_0 f(x)
# Comment
1	0.919565
2	0.90451
3	0.837561
4	0.814385
5	0.928571
6	0.914489
7	0.929665
8	0.722557
9	0.904504
10	0.838602
11	0.601307
12	0.896119
13	0.902554
14	0.920617
15	0.896863
16	0.910911
17	0.860368
18	0.715431
19	0.792683
20	0.708275
21	0.774436
22	0.642346
23	0.738227
24	0.712963
25	0.738682
26	0.675468
27	0.741176
28	0.828609
29	0.787556
30	0.911215
31	0.865992
32	0.83404
33	0.804716
34	0.731566
35	0.652938
36	0.868911
37	0.77866
38	0.836439
39	0.80174
40	0.668697
41	0.691913
42	0.748824
43	0.749786
44	0.791304
45	0.80772
46	0.843439
47	0.777778
48	0.794946
49	0.794946
50	0.830908
51	0.708275
52	0.738682
53	0.798798
54	0.787674
55	0.794946
56	0.775809
57	0.676309
58	0.640213
59	0.768882
60	0.675439
61	0.688232
62	0.633621
63	0.659103
64	0.686333
65	0.758009
66	0.709369
67	0.73411
68	0.657999
69	0.700227
70	0.726671
71	0.642494
72	0.781696
73	0.708275
74	0.699059
75	0.714488
76	0.706286
77	0.717383
78	0.77135
79	0.705062
80	0.72184
81	0.723653
82	0.757803
83	0.743248
84	0.718801
85	0.673064
86	0.714854
87	0.656237
88	0.842509
89	0.822838
90	0.801495
91	0.745277
92	0.808403
93	0.69588
94	0.733611
95	0.695592
96	0.73284
97	0.727159
98	0.825943
99	0.77381
100	0.824196
101	0.788447
102	0.765967
103	0.739169
104	0.671512
105	0.712963
106	0.644421
107	0.684143
108	0.67605
109	0.613003
110	0.717025
111	0.744508
112	0.711354
113	0.695688
114	0.692407
115	0.744179
116	0.742369
117	0.748291
118	0.764813
119	0.762631
120	0.791649
121	0.728
122	0.68937
123	0.726355
124	0.708275
125	0.679697
126	0.737873
127	0.75253
128	0.686431
129	0.805798
130	0.757803
131	0.691904
132	0.798246
133	0.826077
134	0.845894
135	0.787911
136	0.855617
137	0.835458
138	0.831525
139	0.85133
140	0.777778
141	0.787674
142	0.93503
143	0.845894
144	0.732202
145	0.788265
146	0.776497
147	0.819328
148	0.754248
149	0.863241
150	0.716253
151	0.711982
152	0.892457
153	0.797721
154	0.748824
155	0.761635
156	0.709721
157	0.753623
158	0.848089
159	0.804568
160	0.768581
161	0.735766
162	0.766962
163	0.842975
164	0.796573
165	0.815937
166	0.808963
167	0.860583
168	0.816317
169	0.803949
170	0.777275
171	0.774633
172	0.776323
173	0.720297
174	0.769501
175	0.863241
176	0.798654
177	0.825573
178	0.801441
179	0.825771
180	0.73004
181	0.848485
182	0.811594
183	0.767534
184	0.757189
185	0.702742
186	0.779332
187	0.824034
188	0.851396
189	0.80554
190	0.844839
191	0.714072
192	0.55383
193	0.813883
194	0.830797
195	0.861367
196	0.7993
197	0.771948
198	0.774054
199	0.844464
200	0.811462
201	0.775252
202	0.891238
203	0.903509
204	0.876212
205	0.793374
206	0.852691
207	0.81242
208	0.83063
209	0.823401
210	0.794465
211	0.788265
212	0.767466
213	0.767806
214	0.840816
215	0.745828
216	0.667163
217	0.709574
218	0.799937
219	0.726201
220	0.647059
221	0.727395
222	0.759513
223	0.75065
224	0.73052
225	0.801373
226	0.735607
227	0.765349
228	0.825959
229	0.743788
230	0.732074
231	0.702609
232	0.73284
233	0.675585
234	0.83935
235	0.872639
236	0.864848
237	0.802083
238	0.961905
239	0.813205
240	0.784771
241	0.749251
242	0.852967
243	0.832952
244	0.845213
245	0.857968
246	0.823354
247	0.86104
248	0.779102
249	0.810526
250	0.866581
251	0.828548
252	0.621923
253	0.733833
254	0.760941
255	0.652877
256	0.547515
257	0.715703
258	0.898597
259	0.707332
260	0.668734
261	0.720811
262	0.77288
263	0.746595
264	0.80288
265	0.842369
266	0.657938
267	0.88008
268	0.863551
269	0.813986
270	0.858844
271	0.795376
272	0.730181
273	0.723993
274	0.759513
275	0.855556
276	0.780782
277	0.784161
278	0.864171
279	0.853314
280	0.84279
281	0.780531
282	0.710623
283	0.819805
284	0.777401
285	0.809174
286	0.773499
287	0.805955
288	0.500937
289	0.606818
290	0.717342
291	0.738227
292	0.632093
293	0.692239
294	0.738227
295	0.682855
296	0.738566
297	0.783588
298	0.805955
299	0.813986
300	0.749758
301	0.814484
302	0.651064
303	0.678915
304	0.859428
305	0.865909
306	0.811593
307	0.845103
308	0.778595
309	0.763905
310	0.853216
311	0.832432
312	0.861026
313	0.826852
314	0.753205
315	0.761481
316	0.777036
317	0.851761
318	0.825934
319	0.806653
320	0.714686
321	0.703156
322	0.73581
323	0.743532
324	0.764532
325	0.726252
326	0.785538
327	0.650052
328	0.669118
329	0.903846
330	0.768217
331	0.788173
332	0.855096
333	0.810009
334	0.745758
335	0.740324
336	0.775054
337	0.79932
338	0.677914
339	0.72233
340	0.698465
341	0.740234
342	0.732123
343	0.773539
344	0.761062
345	0.88601
346	0.815945
347	0.817661
348	0.754364
349	0.868508
350	0.815711
351	0.790265
352	0.884158
353	0.826852
354	0.750526
355	0.789427
356	0.824357
357	0.762567
358	0.854592
359	0.733741
360	0.80717
361	0.828846
362	0.766759
363	0.801874
364	0.788667
365	0.813058
366	0.822344
367	0.782407
368	0.777818
369	0.776659
370	0.807018
371	0.772569
372	0.759725
373	0.660999
374	0.598879
375	0.76689
376	0.592328
377	0.671813
378	0.674242
379	0.706925
380	0.695748
381	0.722985
382	0.777121
383	0.674242
384	0.723484
385	0.768783
386	0.783255
387	0.760422
388	0.774504
389	0.763929
390	0.777121
391	0.8125
392	0.742321
393	0.748362
394	0.782422
395	0.755861
396	0.790746
397	0.70178
398	0.829801
399	0.768005
400	0.630021
401	0.57477
402	0.643361
403	0.701155
404	0.682731
405	0.592799
406	0.630185
407	0.710872
408	0.66106
409	0.787146
410	0.795027
411	0.641451
412	0.577811
413	0.584842
414	0.697522
415	0.782739
416	0.682864
417	0.69322
418	0.83109
419	0.846295
420	0.8
421	0.852763
422	0.860365
423	0.749158
424	0.736154
425	0.839883
426	0.841076
427	0.722264
428	0.736437
429	0.642009
430	0.733755
431	0.733834
432	0.769106
433	0.667591
434	0.681624
435	0.616461
436	0.674977
437	0.659091
438	0.728959
439	0.726031
440	0.795027
441	0.717742
442	0.571449
443	0.64722
444	0.71601
445	0.707865
446	0.776819
447	0.820176
448	0.733307
449	0.700778
450	0.575364
451	0.801887
452	0.780983
453	0.659147
454	0.726785
455	0.777594
456	0.671117
457	0.602322
458	0.505952
459	0.663339
460	0.584874
461	0.504348
462	0.577957
463	0.652412
464	0.596043
465	0.572896
466	0.685484
467	0.800167
468	0.85
469	0.871505
470	0.88683
471	0.746262
472	0.740628
473	0.734354
474	0.740628
475	0.783328
476	0.692975
477	0.654219
478	0.658186
479	0.638701
480	0.744681
481	0.810781
482	0.59325
483	0.660271
484	0.724285
485	0.683254
486	0.74775
487	0.693627
488	0.6375
489	0.619347
490	0.619371
491	0.809524
492	0.764005
493	0.656491
494	0.731908
495	0.775684
496	0.642276
497	0.629189
498	0.71234
499	0.782422
500	0.721169
501	0.738533
502	0.748592
503	0.767044
504	0.738384
505	0.76122
506	0.690078
507	0.537286
508	0.479187
509	0.555556
510	0.664063
511	0.611408
512	0.674775
513	0.692235
514	0.784025
515	0.63002
516	0.394358
517	0.517575
518	0.683914
519	0.502675
520	0.237424
521	0.0
522	0.0
523	0.0
524	0.0
525	0.0
526	0.000498718
527	0.00142257
528	0.00131423
529	0.0
530	0.0
531	0.00027533
532	0.00140235
533	0.0
534	0.0
535	0.0
536	0.0
537	0.0
538	0.0
539	0.0
540	0.0
541	0.0
542	0.0
543	0.0
544	0.0
545	0.0
546	0.0
547	0.0
548	0.0
549	0.0
550	0.0
551	0.0
552	0.0
553	0.0
554	0.0
555	0.0
556	0.0
557	0.0
558	0.0
559	0.0
560	0.0
561	0.0
562	0.0
563	0.0
564	0.0
565	0.0
566	0.0
567	0.0
568	0.0
569	0.0
570	0.0
571	0.0
572	0.0
573	0.0
574	0.0
575	0.0
576	0.0
577	0.0
578	0.0
579	0.0
580	0.0
581	0.0
582	0.0
583	0.0
584	0.0
585	0.0
586	0.0
587	0.0
588	0.0
589	0.0
590	0.0
591	0.0
592	0.0
593	0.0
594	0.0
595	0.0
596	0.0
597	0.0
598	0.0
599	0.0
600	0.0
601	0.0
602	0.0
603	0.0
604	0.0
605	0.0
606	0.0
607	0.0
608	0.0
609	0.0
610	0.0
611	0.0
612	0.0
613	0.0
614	0.0
615	0.0
616	0.0
617	0.0
618	0.0
619	0.0
620	0.0
621	0.0
622	0.0
623	0.0
624	0.0
625	0.0
626	0.0
627	0.0
628	0.0
629	0.0
630	0.0
631	0.0
632	0.0
633	0.0
634	0.0
635	0.0
636	0.0
637	0.0
638	0.0
639	0.0
640	0.0
641	0.0
642	0.0
643	0.0
644	0.0
645	0.0
646	0.0
647	0.0
648	0.0
649	0.0
650	0.0
651	0.0
652	0.0
653	0.0
654	0.0
655	0.0
656	0.0
657	0.0
658	0.0
659	0.0
660	0.0
661	0.0
662	0.0
663	0.0
664	0.0
665	0.0
666	0.0
667	0.0
668	0.0
669	0.0
670	0.0
671	0.0
672	0.0
673	0.0
674	0.0
675	0.0
676	0.0
677	0.0
678	0.0
679	0.0
680	0.0
681	0.0
682	0.0
683	0.0
684	0.0
685	0.0
686	0.0
687	0.0
688	0.0
689	0.0
690	0.0
691	0.0
692	0.0
693	0.0
694	0.0
695	0.0
696	0.0
697	0.0
698	0.0
699	0.0
700	0.0
701	0.0
702	0.0
703	0.0
704	0.0
705	0.0
706	0.0
707	0.0
708	0.0
709	0.0
710	0.0
711	0.0
712	0.0
713	0.0
714	0.0
715	0.0
716	0.0
717	0.0
718	0.0
719	0.0
720	0.0
721	0.0
722	0.0
723	0.0
724	0.0
725	0.0
726	0.0
727	0.0
728	0.0
729	0.0
730	0.0
731	0.0
732	0.0
733	0.0
734	0.0
735	0.0
736	0.0
737	0.0
738	0.0
739	0.0
740	0.0
741	0.0

